LapMerge: Differentiable Exact-Budget Token Merging in Linear Time

Modern vision and language models process ever longer token sequences, and reducing them is the main lever on downstream cost. Token compression, however, faces a fundamental trade-off: selecting tokens discards information, while existing merging methods preserve it only through pairwise token-to-token matching or $MN$ token-to-output interactions. We introduce LapMerge, a differentiable merging operator that resolves this trade-off for ordered sequences: a learned mass distribution partitions the sequence into exactly $N$ equal-mass segments under a Laplace-kernel density, and prefix/suffix scans aggregate each segment, so both the forward and the backward pass run in $O(M+N)$ time. This combination (an exact output budget, end-to-end differentiability, and linear cost) is precisely what previous reducers trade off against one another. The budget can be changed without changing operator parameters, and the learned mass doubles as a token-level map of where the budget is allocated. Across vision and vision-language tasks, LapMerge matches or improves on strong token reducers while being up to two orders of magnitude faster at large sequence lengths; it is particularly effective when token order reflects spatial or temporal locality, and works both as a drop-in reduction module and as a trainable architectural component.

==> time_comparison/results/pgfplots_data/fixedn_cuda-fused.dat <==
M ms
2048 4.967495915
4096 4.852891085
8192 5.209025578
16384 4.727310967
32768 7.095230045
65536 10.612173472
131072 17.210841528
262144 29.500665492
524288 55.093660951
1048576 111.038611969
2097152 218.465803540
4194304 439.278953010
8388608 899.086194462
16777216 1878.611597931


==> time_comparison/results/pgfplots_data/fixedn_patch-sdpa.dat <==
M ms
2048 1.833292423
4096 2.435812959
8192 3.790693474
16384 7.243774598
32768 14.244736987
65536 28.128070524
131072 55.300631444
262144 111.233079573
524288 223.823392880
1048576 453.947627568


==> time_comparison/results/pgfplots_data/fixedn_token-sdpa.dat <==
M ms
2048 1.242958591
4096 1.706626499
8192 3.063614015
16384 5.596011993
32768 10.666725575
65536 20.858232048
131072 40.878550033
262144 81.161515904
524288 165.836778935
1048576 336.161023588
2097152 14927.770294133


==> time_comparison/results/pgfplots_data/marker_fixedn_patch-sdpa.dat <==
M ms
1048576 453.947627568


==> time_comparison/results/pgfplots_data/marker_fixedn_token-sdpa.dat <==
M ms
2097152 14927.770294133


==> time_comparison/results/pgfplots_data/marker_ratio_cuda-fused.dat <==
M ms
8388608 1067.260152893


==> time_comparison/results/pgfplots_data/marker_ratio_patch-sdpa.dat <==
M ms
1048576 14750.050955103


==> time_comparison/results/pgfplots_data/marker_ratio_token-sdpa.dat <==
M ms
1048576 7158.157631988


==> time_comparison/results/pgfplots_data/ratio_cuda-fused.dat <==
M ms
2048 5.453630933
4096 5.340294563
8192 5.397172878
16384 5.552016548
32768 16.909068567
65536 15.511568403
131072 21.232045023
262144 34.569397918
524288 67.052066559
1048576 136.090289918
2097152 267.304737470
4194304 531.172556453
8388608 1067.260152893


==> time_comparison/results/pgfplots_data/ratio_patch-sdpa.dat <==
M ms
2048 1.046102610
4096 1.904703560
8192 3.555424977
16384 7.268049056
32768 19.120073994
65536 59.299581451
131072 234.110062011
262144 940.073705395
524288 3676.539524924
1048576 14750.050955103


==> time_comparison/results/pgfplots_data/ratio_token-sdpa.dat <==
M ms
2048 0.976693002
4096 1.598910545
8192 2.901023603
16384 5.541458027
32768 11.551006930
65536 31.845037476
131072 115.757957567
262144 479.050051537
524288 1811.009425553
1048576 7158.157631988

